Root Cause Identification for Collective Anomalies in Time Series given an Acyclic Summary Causal Graph with Loops

This paper presents an approach for identifying the root causes of collective anomalies given observational time series and an acyclic summary causal graph which depicts an abstraction of causal relations present in a dynamic system at its normal regime. The paper first shows how the problem of root cause identification can be divided into many independent subproblems by grouping related anomalies using d-separation. Further, it shows how, under this setting, some root causes can be found directly from the graph and from the time of appearance of anomalies. Finally, it shows, how the rest of the root causes can be found by comparing direct effects in the normal and in the anomalous regime. To this end, an adjustment set for identifying direct effects is introduced. Extensive experiments conducted on both simulated and real-world datasets demonstrate the effectiveness of the proposed method.

==> arxiv_claim.txt <==
Your submission submit/4776393 has been assigned the permanent arXiv
identifier 2303.04038 and is available at:

http://arxiv.org/abs/2303.04038


The paper password for this article is: hn2jx
Please share this with your co-authors. They may use it to claim
ownership.


Abstract will appear in today's mailing as:
------------------------------------------------------------------------------
\\
arXiv:2303.04038


